Why Linguistics Will Thrive in the 21st Century: A Reply to Piantadosi (2023)

We present a critical assessment of Piantadosi's (2023) claim that "Modern language models refute Chomsky's approach to language," focusing on four main points. First, despite the impressive performance and utility of large language models (LLMs), humans achieve their capacity for language after exposure to several orders of magnitude less data. The fact that young children become competent, fluent speakers of their native languages with relatively little exposure to them is the central mystery of language learning to which Chomsky initially drew attention, and LLMs currently show little promise of solving this mystery. Second, what can the artificial reveal about the natural? Put simply, the implications of LLMs for our understanding of the cognitive structures and mechanisms underlying language and its acquisition are like the implications of airplanes for understanding how birds fly. Third, LLMs cannot constitute scientific theories of language for several reasons, not least of which is that scientific theories must provide interpretable explanations, not just predictions. This leads to our final point: to even determine whether the linguistic and cognitive capabilities of LLMs rival those of humans requires explicating what humans' capacities actually are. In other words, it requires a separate theory of language and cognition; generative linguistics provides precisely such a theory. As such, we conclude that generative linguistics as a scientific discipline will remain indispensable throughout the 21st century and beyond.

==> outline.txt <==

INTRO: main points of paper

1. humans do more after being exposed to orders of magnitude less data. 
2. Second, what does the artificial reveal about the natural? 
3. to even determine whether the language capabilities of LLMs rival those
of humans requires explicating what humans’ capacities actually are; in other words, it requires a separate theory of language. 
4. Finally, large language models like ChatGPT cannot constitute such theories of language for several reasons, not least of which is that scientific theories must provide explanations, and not just predictions.

SEC 2 "Not Learning from Small Data" rename? Learner's Input and Learner's Output

1. LLMs are trained on Large data but humans have much less "training"
2. That humans can pass the lsat without reading the internet helps vindicate the poverty of the stimulus argument. 
3. Piantadosi is aware of this and makes two counterpoints:
  I. Piantadosi (2023, 18) claims that “modern language models succeed despite the fact that their underlying architecture for learning is relatively unconstrained,” and more generally that it is not necessary to constraint the hypothesis space.
  * This is refuted by CLT full stop, Chater and Vitanyi, not withstanding.
  II. In the future, LMs will learn from small data. We are skeptical because
  * Historically, the field has moved in the direction of largeness, not smallness.
  * Careful review of the evaluation methods show the assumptions they presuppose include
    i. that the models' outputs match human judgments
    ii. that even if the models' outputs do matach judgments that means the models' have internalized the same grammar as humans
  * we show/argue the evidence does not support these presuppositions

SEC 3 simulation is not duplication

1. multiple realizability problem -- same function, differnt mechanisms
2. Searle asks a deeper question: what does it 
